The Distance Measurement of NGC 1313 With Cepheids

We present the detection of Cepheids in the barred spiral galaxy NGC 1313, using the Wide Field and Planetary Camera 2 on the Hubble Space Telescpoe. Twenty B (F450W) and V (F555W) epochs of observations spanning over three weeks were obtained, on which the profile-fitting photometry of all stars in the monitored field was performed using the package HSTphot. A sample of 26 variable stars have been identified to be Cepheids, with periods between 3 and 14 days. Based on the derived period-luminosity relations in B and V bands, we obtain an extinction-corrected distance modulus of mu = 28.32 +- 0.08 (random) +- 0.06 (systematic), employing the Large Magellanic Cloud as the distance zero point calibrator. The above moduli correspond to a distance of 4.61 +- 0.17 (random) +- 0.13 (systematic) Mpc, consistent with previous measurements reported in the literature with uncertainties. In addition, the reddening to NGC 1313 is found to be small.

==> RefereeReport.txt <==
Your ApJ Submission MS#ApJ96162


August 25, 2014

Miss Gao Qing
National Astronomical Observatories, Chinese Academy of Science
Key Laboratory of Optical Astronomy
Beijing, Beijing 100021
China


Title: The Distance Measurement of NGC 1313 with Cepheids

Dear Miss Qing,

I have received the referee's report on your above submission to The Astrophysical Journal, and appended it below. As you will see, the referee thinks that your article is interesting but there are many issues that need to be addressed.

When you resubmit the manuscript, please include a detailed cover letter containing the (mandatory) listing of the changes you've made to the text and your responses to the report.

Click the link below to upload your revised manuscript;
http://apj.msubmit.net/cgi-bin/main.plex?el=A4Ew4Ln5A1CXIZ2J3A9ftdWnKyVKswv9KTOOrvq8WdwZ


Alternatively, you may also log into your account at the EJ Press web site, http://apj.msubmit.net. Please use your user's login name: gqing. You can then ask for a new password via the Unknown/Forgotten Password link if you have forgotten your password.

Reviewers find it helpful if the changes in the text of the manuscript are easily distinguishable from the rest of the text. Therefore we ask you to print changes in bold face. The highlighting can be removed easily after the review.

The Astrophysical Journal has adopted a new policy that manuscript files become inactive, and are considered to have been withdrawn, six months after the most recent referee's report goes to the authors, provided a revised version has not been received by that time.

If you have any questions, feel free to contact me.

Sincerely yours,

Douglas Gies
Scientific Editor
The Astrophysical Journal

----------------------------------------------------------------------
Referee Report

The article contains significant new results and reflects high scientific
standards, and it warrants publication once my concerns are addressed (see below).

The order, presentation and English are good although there are several typos
(extragalacitc, liner). The authors are strongly encouraged to run a spell checker
before resubmission.

a. Abstract: "we yield" -> did the authors mean "we obtain"?

b. Introduction: "radially pulsations" -> did the authors mean "radial pulsations"?

c. Introduction: HST has hardly been used to discover Cepheids in the "local group"
as stated by the authors. Perhaps they meant the Local Supercluster?

d. Section 2.2: the method for calculating mean magnitudes and especially the
correction for the B band is very outdated. The standard for almost two decades has
been to use template-fitting procedures, as pioneered by Stetson (1996)
http://adsabs.harvard.edu/abs/1996PASP..108..851S and Kaluzny et al. (1998)
http://adsabs.harvard.edu/abs/1998AJ....115.1016K among others. This also has the
benefit of improving period determination and will yield reliable mean magnitudes
even for those B light curves with a few data points. I strongly suggest downloading
one of these codes: http://www.astro.washington.edu/users/yoachim/code.php or
http://www.astronomy.ohio-state.edu/~pejcha/cepheids/ and fitting the Cepheid light
curves to derive more robust mean magnitudes and periods. The corresponding papers
are http://adsabs.harvard.edu/abs/2009AJ....137.4697Y and
http://adsabs.harvard.edu/abs/2012ApJ...748..107P

e. Section 3: The distances to the LMC & SMC and their uncertainties have seen
remarkable progress since the work quoted and adopted by the authors. The authors
should reference the recent work by Pietrzynski et al. (2013):
http://adsabs.harvard.edu/abs/2013Natur.495...76P and Graczyk et al (2014):
http://adsabs.harvard.edu/abs/2014ApJ...780...59G and update their results and error
budgets accordingly. Likewise, the values of E(B-V) adopted in this work (0.1 mag
for LMC, A_V=0.05 for SMC) are either outdated/rough estimate (LMC) or simply
inapplicable to the region of the galaxy where the OGLE Cepheids are located (SMC).

f. Section 3: The authors rederive PL relations based on a subset of the OGLE-2
sample of Udalski et al (1999) but their results are in strong disagreement with the
published values, both in terms of slope and zeropoint. I presume the latter is due
to the fact the authors did not correct the Udalski et al. (1999) magnitudes for
extinction despite saying so in the text (more on this on "h" below). Also note that
Equations (2), (3) and (4) are missing the uncertainties in all the derived
parameters.

I strongly suggest adopting the values from Udalski et al (1999), using the slightly
revised values that can be found at
ftp://ftp.astrouw.edu.pl/ogle/ogle2/var_stars/lmc/cep/catalog/README.PL and
ftp://ftp.astrouw.edu.pl/ogle/ogle2/var_stars/smc/cep/catalog/README.PL ; note that
these values are already corrected for extinction using much more appropriate values
of E(B-V)=0.147 and 0.092 for LMC and SMC, respectively.

g. Section 3: In order to avoid biases due to different samples, it is customary
(e.g., Freedman et al 2001) to derive distance distance moduli using a consistent
set of Cepheids in the various bands. Therefore the authors should either restrict
the fitting to the 18 variables currently in common between B&V or add the missing B
magnitudes through the template fitting procedure I suggested in point "d" above.

h. Section 3: I am unable to reproduce the derived distance moduli based on the
information provided on the paper. I started by taking the LMC-relative distance
moduli given in the paper: delta mu_B=9.24 and delta mu_V=9.38. These are stated to
be relative to *extinction-corrected* LMC PLs given in Equation (3) -- quoting from
the paper: "[...] are absolute magnitudes using the above-mentioned distance modulus
and reddening to LMC."

Given the implied negative reddening (which is obviously unphysical) I would average
both values to derive delta-mu~9.3 and add the LMC distance modulus of 18.5 to
arrive at mu~27.8. This is far off from the stated value of 28.34. On the other
hand, if the LMC PLs derived in (3) are in fact *not* corrected for extinction
despite what's stated in the text, then following equation (5) I would calculate
mu_B=9.24 + 18.5 + 4.3 * E(B-V)_LMC = 28.17 and mu_V=9.38 + 18.5 + 3.3 * E(B-V)_LMC
= 28.21 for the authors' chosen values of R_V=3.3 and E(B-V)_LMC=0.1 ; the average
of these two values would yield mu~28.2 which is closer to the quoted value but
still not the same.

i. Given the situation described in (h), I did my own fitting as follows. I took the
extinction-corrected LMC PLs from Udalski (see link in "f" above), corrected for an
LMC distance modulus of 18.5. I kept the slope fixed and solved only for the
zeropoint, based on 16 variables with B & V photometry (I excluded the same two
bright Cepheids). I obtained mu_B = 28.317 +- 0.068 and mu_V = 28.336 +- 0.059.
These are consistent with zero reddening, so I computed an error-weighted average of
28.328 +- 0.045. Note that this value is in close agreement with the author's
findings but this is just a coincidence, given the different choices of E(B-V), PL
slopes, etc. I carried out a similar procedure for the Udalski SMC PLs but adopting
the new SMC distance modulus of 18.965 from Graczyk et al. (2014). This yields
mu_B=28.254 +- 0.062, mu_V=28.220 +- 0.054 and an extinction corrected distance
modulus of ~28.11. However, given how close the mean metallicity of N1313 is to that
of the LMC, I don't see the point of using SMC PL relations in this work.

j. Section 3.1: the discussion about metallicity dependence is extremely out of
date. The authors should review and reference the recent work of Gerke et al (2011)
http://adsabs.harvard.edu/abs/2011ApJ...743..176G on the observational side and Bono
et al (2010) http://adsabs.harvard.edu/abs/2010ApJ...715..277B on the theoretical
side.

k. Figure 1: As it is customary for Cepheid papers, please add to the CMD the
location of the instability strip for Cepheids with the period range spanned by the
N1313 variables. You can easily determine its approximate placement by taking the
LMC period-color relation from Udalski et al. and shifting it by the appropriate
relative distance modulus. The observed width of the LMC P-C relation can be used as
a rough approximation of the width of the instability strip.

l. Figure 3 says "B" in the y-axis but "V" in the caption. What slope is being
plotted? It should be the Udalksi et al. LMC slope (see point "f" above)

m. Figure 4 says "V" in the y-axis but "B" in the caption. What slope is being
plotted? It should be the Udalksi et al. LMC slope (see point "f" above)

n. Figures 5 & 6 are not terribly informative because most of the space is blank. I
suggest shifting the LMC/SMC relations by the appropriate relative distance moduli,
plotting the Magellanic variables with open circles and the N1313 variables with
filled circles, and only plotting the LMC/SMC slope from Udalski et al. This would
make Figures 3 & 4 irrelevant.

o. The caption of Figure 7 is missing a description of the plotting symbol being
used for the 6 B-band light curves (presumably filled circles, joined with lines to
the open circles). Note that the proper adjective is "filled" and not "filler".






==> Response.txt <==
a. Abstract: "we yield" -> did the authors mean "we obtain"?
b. Introduction: "radially pulsations" -> did the authors mean "radial pulsations"?
c. Introduction: HST has hardly been used to discover Cepheids in the "local group"
as stated by the authors. Perhaps they meant the Local Supercluster?

---We corrected the way of expression according to your advise.

d. Section 2.2: the method for calculating mean magnitudes and especially the
correction for the B band is very outdated. The standard for almost two decades has
been to use template-fitting procedures, as pioneered by Stetson (1996)
http://adsabs.harvard.edu/abs/1996PASP..108..851S and Kaluzny et al. (1998)
http://adsabs.harvard.edu/abs/1998AJ....115.1016K among others. This also has the
benefit of improving period determination and will yield reliable mean magnitudes
even for those B light curves with a few data points. I strongly suggest downloading
one of these codes: http://www.astro.washington.edu/users/yoachim/code.php or
http://www.astronomy.ohio-state.edu/~pejcha/cepheids/ and fitting the Cepheid light
curves to derive more robust mean magnitudes and periods. The corresponding papers
are http://adsabs.harvard.edu/abs/2009AJ....137.4697Y and
http://adsabs.harvard.edu/abs/2012ApJ...748..107P

---The light curves are fitted to the template of Yoachim et al. (2009).
He provided us the BVI version template code by the private communication.
As a result, we will add him as the co-author.
The fitting result is OK. We use the standard procedure in the code. In paper, we complately 
changed the expression of section 2.2 and Figure 2 (the light curve figure). 
The new results are agree with old on the whole.That means the template fitting 
procedure did not make a big change on the average magnitude or pulsation period.


e. Section 3: The distances to the LMC & SMC and their uncertainties have seen
remarkable progress since the work quoted and adopted by the authors. The authors
should reference the recent work by Pietrzynski et al. (2013):
http://adsabs.harvard.edu/abs/2013Natur.495...76P and Graczyk et al (2014):
http://adsabs.harvard.edu/abs/2014ApJ...780...59G and update their results and error
budgets accordingly. Likewise, the values of E(B-V) adopted in this work (0.1 mag
for LMC, A_V=0.05 for SMC) are either outdated/rough estimate (LMC) or simply
inapplicable to the region of the galaxy where the OGLE Cepheids are located (SMC).

---The distance to LMC are changed to 18.493 +- 0.008 (statistical) +- 0.047 (systematic)
(Pietrzynski et al. 2013).


f. Section 3: The authors rederive PL relations based on a subset of the OGLE-2
sample of Udalski et al (1999) but their results are in strong disagreement with the
published values, both in terms of slope and zeropoint. I presume the latter is due
to the fact the authors did not correct the Udalski et al. (1999) magnitudes for
extinction despite saying so in the text (more on this on "h" below). Also note that
Equations (2), (3) and (4) are missing the uncertainties in all the derived
parameters. 

I strongly suggest adopting the values from Udalski et al (1999), using the slightly
revised values that can be found at
ftp://ftp.astrouw.edu.pl/ogle/ogle2/var_stars/lmc/cep/catalog/README.PL and
ftp://ftp.astrouw.edu.pl/ogle/ogle2/var_stars/smc/cep/catalog/README.PL ; note that
these values are already corrected for extinction using much more appropriate values
of E(B-V)=0.147 and 0.092 for LMC and SMC, respectively. 

---We adopted the PL relation to the record in README.PL file. That is:
Mv(LMC) = (-2.779 +- 0.031) logP + (17.066 +- 0.021)
Mb(LMC) = (-2.439 +- 0.046) logP + (17.368 +- 0.031)
We use these 2 equations to determine the relative apparent modulus. We fixed the slope 
and solved the zeropoint. the relative apparent modulus between LMC and NGC 1313 is that
in V band the delta mu = 9.893 ; in B band the delta mu = 9.872. These two modulus 
basically equal. That imply no extinction situation. The zero-reddening can also
seen on the CMD figure. The NGC 1313 Cepheids data are completely overlay with LMC Cepheids
in CMD diagram.

g. Section 3: In order to avoid biases due to different samples, it is customary
(e.g., Freedman et al 2001) to derive distance distance moduli using a consistent
set of Cepheids in the various bands. Therefore the authors should either restrict
the fitting to the 18 variables currently in common between B&V or add the missing B
magnitudes through the template fitting procedure I suggested in point "d" above. 

---Thanks to the template fitting procedure. We are able to obtain all B band average
magnitudes for all Cepheids. We also excluded 2 bright Cepheids (ID 10 and 11) too.
There are 24 Cepheids for distance calculating for each band finally.

h. Section 3: I am unable to reproduce the derived distance moduli based on the
information provided on the paper. I started by taking the LMC-relative distance
moduli given in the paper: delta mu_B=9.24 and delta mu_V=9.38. These are stated to
be relative to *extinction-corrected* LMC PLs given in Equation (3) -- quoting from
the paper: "[...] are absolute magnitudes using the above-mentioned distance modulus
and reddening to LMC."

Given the implied negative reddening (which is obviously unphysical) I would average
both values to derive delta-mu~9.3 and add the LMC distance modulus of 18.5 to
arrive at mu~27.8. This is far off from the stated value of 28.34. On the other
hand, if the LMC PLs derived in (3) are in fact *not* corrected for extinction
despite what's stated in the text, then following equation (5) I would calculate
mu_B=9.24 + 18.5 + 4.3 * E(B-V)_LMC = 28.17 and mu_V=9.38 + 18.5 + 3.3 * E(B-V)_LMC
= 28.21 for the authors' chosen values of R_V=3.3 and E(B-V)_LMC=0.1 ; the average
of these two values would yield mu~28.2 which is closer to the quoted value but
still not the same.

i. Given the situation described in (h), I did my own fitting as follows. I took the
extinction-corrected LMC PLs from Udalski (see link in "f" above), corrected for an
LMC distance modulus of 18.5. I kept the slope fixed and solved only for the
zeropoint, based on 16 variables with B & V photometry (I excluded the same two
bright Cepheids). I obtained mu_B = 28.317 +- 0.068 and mu_V = 28.336 +- 0.059.
These are consistent with zero reddening, so I computed an error-weighted average of
28.328 +- 0.045. Note that this value is in close agreement with the author's
findings but this is just a coincidence, given the different choices of E(B-V), PL
slopes, etc. I carried out a similar procedure for the Udalski SMC PLs but adopting
the new SMC distance modulus of 18.965 from Graczyk et al. (2014). This yields
mu_B=28.254 +- 0.062, mu_V=28.220 +- 0.054 and an extinction corrected distance
modulus of ~28.11. However, given how close the mean metallicity of N1313 is to that
of the LMC, I don't see the point of using SMC PL relations in this work.


--- After obtain the LMC-relative distance moduli delta mu_V = 9.893+-0.049
delta mu_B = 9.872 +- 0.057 mag, we add the LMC distance modulus 18.493 mag on
each band. that is muV= 28.386 +- 0.049 mag and muB= 28.365 +- 0.057 mag.
As zero-reddening, we computed an error-weighted average of 28.377 +- 0.038 mag.
The error on the distance modulus are calculating through the same procedure as before.
We only changed the parameter number.
We did not use SMC data to derive the distance this time.

j. Section 3.1: the discussion about metallicity dependence is extremely out of
date. The authors should review and reference the recent work of Gerke et al (2011)
http://adsabs.harvard.edu/abs/2011ApJ...743..176G on the observational side and Bono
et al (2010) http://adsabs.harvard.edu/abs/2010ApJ...715..277B on the theoretical
side. 

--- We apdated the LMC metallicity value as log10(O/H) = -3.5 +- 0.08 from Ferrarese
et al. 2000.
On the observational side,Gerke et al 2011 found a luminosity depecdence on metallicity of 
gamma_mu = -0.62 +- 0.35. Applying this correction, our Cepheid distance moduli are
corrected by delta_mu = -0.062 +- 0.035. On the theoretical side, Bono et al used the pulsa-
tion models with nebular oxygen abundance 7.56< [O/H] < 8.88. The found the
gamma_WBV = -0.58 +- 0.03. Applying this, the distance moduli are corrected by:
delta_mu = -0.058 +- 0.003.

k. Figure 1: As it is customary for Cepheid papers, please add to the CMD the
location of the instability strip for Cepheids with the period range spanned by the
N1313 variables. You can easily determine its approximate placement by taking the
LMC period-color relation from Udalski et al. and shifting it by the appropriate
relative distance modulus. The observed width of the LMC P-C relation can be used as
a rough approximation of the width of the instability strip.

--- We add the instability strip for Cepheids.
Combinning the Period-Color relation : (B-V)0 = (0.358+-0.011)logP + (0.294+-0.009) and 
the shifted V band PL relation: V = (-2.779 +- 0.031) logP + (17.066 +- 0.021) + 9.8928
the solid line represented the instability strip on CMD figure is plotted with the period
range from 3 to 14 days.The dashed lines represent the 2 sigma width of instability strip.
The sigma width of instability strip is determined by the FU type LMC Cepheids data on the
new OGLE II database. We checked the result by eye. The shifted LMC Cepheid data, the NGC 1313
Cepheid data and the position of instability strip are completely ovelaied and get together.


l. Figure 3 says "B" in the y-axis but "V" in the caption. What slope is being
plotted? It should be the Udalksi et al. LMC slope (see point "f" above)

m. Figure 4 says "V" in the y-axis but "B" in the caption. What slope is being
plotted? It should be the Udalksi et al. LMC slope (see point "f" above)

n. Figures 5 & 6 are not terribly informative because most of the space is blank. I
suggest shifting the LMC/SMC relations by the appropriate relative distance moduli,
plotting the Magellanic variables with open circles and the N1313 variables with
filled circles, and only plotting the LMC/SMC slope from Udalski et al. This would
make Figures 3 & 4 irrelevant.

--- As your suggest, we shifting the LMC distance modulus by the appropriate relative distance
moduli,plotting the Magellanic variables with open circles and the NGC 1313 variables with filled
ciles,and plotting the LMC slope from equation from Udalski et al. 



o. The caption of Figure 7 is missing a description of the plotting symbol being
used for the 6 B-band light curves (presumably filled circles, joined with lines to
the open circles). Note that the proper adjective is "filled" and not "filler".

---We add the description of 6 B-band data (Yes,they are filled circles).
The word "filler" is changed to "filled".


==> record.txt <==
#name	Per		PerErr		V		Verr		B		Berr 		redChi
00024	6.4965265	0.021226363	24.539688	0.028953351	25.172030	0.088016857	2.6439698
00034	7.3865232	1.0473112e-05	24.662788	0.018019538	25.326476	0.051039474	1.4621906
00040	5.8640072	0.034988284	24.721145	0.031077403	25.245972	0.070770958	3.0826500
00047	8.0024899	0.00018089747	24.747466	0.019585299	25.446448	0.047607505	1.7815107
00050	5.8471950	0.012418678	24.969751	0.023271792	25.180030	0.075995163	0.84973504
00569	13.999481	0.046891215	24.297336	0.018973225	25.133110	0.039887038	3.3581228
00578	6.5446332	8.7036126e-06	24.405443	0.020580129	24.777246	0.037824185	3.4931543
04069	10.501237	1.3500743e-05	23.893512	0.011917560	24.644279	0.027247482	1.5359729
04086	11.500786	0.037212625	24.098110	0.012787800	24.891743	0.023330161	1.7824681
04150	4.0000694	1.9067840e-06	24.540969	0.021875119	24.908985	0.047014531	1.8799946
04176	3.7501666	3.3768069e-06	24.600864	0.030349475	25.057333	0.079429632	3.3616368
04177	5.5002286	0.0096696889	24.628519	0.020939157	25.118728	0.048163832	1.5029335
04337	4.0772851	4.7672092e-05	24.840656	0.021963734	25.668487	0.043179416	1.2097713
04401	3.9030780	0.0023998834	25.150253	0.036210634	25.668833	0.10730650	0.75381793
04414	3.5550417	3.5206704e-06	25.129953	0.028603017	25.575383	0.070772229	1.3856947
04435	5.0002628	4.1093249e-06	25.175083	0.021915934	25.795536	0.064718564	0.90863230
04437	5.2393032	7.0006375e-06	25.215347	0.025103604	25.587122	0.086718965	0.81406935
04461	3.7868992	3.1603545e-06	25.314174	0.026834696	25.715783	0.067570198	0.94062776
04488	4.1407420	0.0059198749	25.126396	0.027303178	25.648443	0.054049952	1.0466605
04511	2.9926943	0.0012411536	25.415884	0.052203007	25.640591	0.13404301	1.4830345
04788	3.9324293	0.0019181746	25.571160	0.023691478	25.816045	0.068164587	0.49940194
05038	3.1191699	3.8629912e-06	25.629657	0.039559855	26.037501	0.12985819	1.9833792
08200	5.0009633	9.5751593e-05	24.965046	0.024779083	25.474146	0.044753830	2.0182756
08255	4.4984718	0.0054420138	25.191008	0.027508513	25.732309	0.089952895	1.4800219
08306	4.2863846	3.7873105e-06	25.360449	0.020854075	25.851428	0.056832794	0.71697704
08411	3.9899881	0.0035236086	25.551406	0.046014698	26.126892	0.13417169	1.0053470


==> table3.txt <==
\begin{table}
\centering
\caption{\label{Cepheid_info}The final sample of 26 Cepheids, with their IDs, 
coordinates and periods presented in Columns~1-4. Final photometry, photometric 
error, and number of observations in $V$ are given in Columns~5-7, while 
those in $B$ in Columns~8-10. \textbf{The $\bm{\chi^2}$/dof for the fitting are given in the last column.}} 
% In Column~12, the sequence of the CCD chip in which each Cepheid locates are listed.
\begin{tabular}{l l l l c c c c c c c}
\noalign{\smallskip}
\hline
\hline
\noalign{\smallskip}
ID    & R.A.  & Decl.  & P      & $V$      &error &N$_{V}$ &$B$      &error &  N$_{B}$  & $\chi^2$/dof  \\
      & (J2000)     & (J2000) &(days)  &(mag)   & (mag)    &        & (mag) & (mag )&   &                    \\
\noalign{\smallskip}
\hline
 C1 & 3:17:57.12  & $-66$:34:19.2  & \bf6.50  & 24.540 & 0.029 & 20  & 25.172 & 0.088 &  10   &   2.6          \\ 
 C2 & 3:18:23.76  & $-66$:34:33.6  & \bf7.39  & 24.663 & 0.018 & 20  & 25.326 & 0.051 &  14   &   1.4          \\ 
 C3 & 3:18:23.76  & $-66$:35:49.2  & \bf5.86  & 24.721 & 0.031 & 20  & 25.246 & 0.071 &  12   &   3.0          \\ 
 C4 & 3:18:30.96  & $-66$:34:55.2  & \bf8.00  & 24.747 & 0.020 & 20  & 25.446 & 0.048 &  16   &   1.7         \\ 
 C5 & 3:18:20.16  & $-66$:34:51.6  & \bf5.85  & 24.970 & 0.023 & 20  & 25.180 & 0.076 &  6    &   0.8          \\ 
 C6 & 3:18:28.8   & $-66$:34:26.4  & \bf14.00 & 24.297 & 0.019 & 20  & 25.133 & 0.040 &  20   &   3.3          \\ 
 C7 & 3:18:25.92  & $-66$:34:44.4  & \bf6.54  & 24.405 & 0.021 & 20  & 24.777 & 0.038 &  20   &   3.4          \\ 
 C8 & 3:18:20.64  & $-66$:35:09.6  & \bf10.50 & 23.894 & 0.012 & 20  & 24.644 & 0.027 &  20   &   1.5          \\ 
 C9 & 3:18:26.4   & $-66$:34:04.8  & \bf11.50 & 24.098 & 0.013 & 20  & 24.892 & 0.023 & 20    &   1.7          \\ 
C10 & 3:18:18.72  & $-66$:34:40.8  & \bf4.00  & 24.541 & 0.022 & 19  & 24.909 & 0.047 &  17   &   1.8         \\ 
C11 & 3:18:18.96  & $-66$:34:44.4  & \bf3.75  & 24.601 & 0.030 & 20  & 25.057 & 0.079 &   12  &   3.3         \\ 
C12 & 3:18:18.96  & $-66$:34:51.6  & \bf5.50  & 24.629 & 0.021 & 20  & 25.119 & 0.048 &  16   &   1.5         \\ 
C13 & 3:18:26.16  & $-66$:34:12.0  & \bf4.08  & 24.841 & 0.022 & 20  & 25.668 & 0.043 & 14    &   1.2         \\ 
C14 & 3:18:22.32  & $-66$:34:58.8  & \bf3.90  & 25.150 & 0.036 & 17  & 25.669 & 0.107 &  3    &   0.7         \\ 
C15 & 3:18:25.44  & $-66$:35:02.4  & \bf3.56  & 25.130 & 0.029 & 19  & 25.575 & 0.071 & 7     &   1.3          \\ 
C16 & 3:18:26.16  & $-66$:35:06.0  & \bf5.00  & 25.175 & 0.022 & 20  & 25.796 & 0.065 & 7     &   0.9          \\ 
C17 & 3:18:22.08  & $-66$:35:06.0  & \bf5.24  & 25.215 & 0.025 & 19  & 25.587 & 0.087 &  4    &   0.8          \\ 
C18 & 3:18:22.32  & $-66$:34:44.4  & \bf3.79  & 25.314 & 0.027 & 18  & 25.716 & 0.068 &  6    &   0.9          \\ 
C19 & 3:18:26.4   & $-66$:34:26.4  & \bf4.14  & 25.126 & 0.027 & 20  & 25.648 & 0.054 &  13   &   1.0          \\ 
C20 & 3:18:22.8   & $-66$:35:16.8  & \bf2.99  & 25.416 & 0.052 & 18  & 25.641 & 0.134 &  3    &   1.4          \\ 
C21 & 3:18:24.0   & $-66$:34:40.8  & \bf3.93  & 25.571 & 0.024 & 20  & 25.816 & 0.068 &  4    &   0.4          \\ 
C22 & 3:18:26.4   & $-66$:34:19.2  & \bf3.12  & 25.630 & 0.040 & 20  & 26.038 & 0.130 & 3     &   1.9         \\ 
C23 & 3:18:30.72  & $-66$:34:51.6  & \bf5.00  & 24.965 & 0.025 & 20  & 25.474 & 0.045 &  17   &   2.0        \\ 
C24 & 3:18:23.76  & $-66$:45:32.4  & \bf4.50  & 25.191 & 0.028 & 19  & 25.732 & 0.090 & 5     &   1.4        \\ 
C25 & 3:18:28.32  & $-66$:35:09.6  & \bf4.29  & 25.360 & 0.021 & 19  & 25.851 & 0.057 & 5     &   0.7         \\ 
C26 & 3:18:27.36  & $-66$:34:48.0  & \bf3.99  & 25.551 & 0.046 & 19  & 26.127 & 0.134 & 4     &   1.0        \\ 
\hline
\end{tabular}
\end{table}

